Efficiently Scanning and Resampling Spatio-Temporal Tasks with Irregular Observations

Various works have aimed at combining the inference efficiency of recurrent models and training parallelism of multi-head attention for sequence modeling. However, most of these works focus on tasks with fixed-dimension observation spaces, such as individual tokens in language modeling or pixels in image completion. To handle an observation space of varying size, we propose a novel algorithm that alternates between cross-attention between a 2D latent state and observation, and a discounted cumulative sum over the sequence dimension to efficiently accumulate historical information. We find this resampling cycle is critical for performance. To evaluate efficient sequence modeling in this domain, we introduce two multi-agent intention tasks: simulated agents chasing bouncing particles and micromanagement analysis in professional StarCraft II games. Our algorithm achieves comparable accuracy with a lower parameter count, faster training and inference compared to existing methods.

==> data/rnn-val-gym-Top1.csv <==
step,lstm;h0=l,lstm;h0=z,rnn;h0=l,gru;h0=l
0,0.3687777817249298,0.3846972584724426,0.3759639859199524,0.38202571868896484
1,0.5109789967536926,0.5270641446113586,0.4331381618976593,0.5402309894561768
2,0.5741077065467834,0.5849325656890869,0.4627322256565094,0.594652533531189
3,0.6024075746536255,0.618891716003418,0.4867979884147644,0.6202995777130127
4,0.6204842925071716,0.6387104392051697,0.49952200055122375,0.6458939909934998
5,0.6422605514526367,0.6528355479240417,0.5128649473190308,0.6586713790893555
6,0.6530243754386902,0.6637604236602783,0.5315638780593872,0.6718123555183411
7,0.665374219417572,0.6794151067733765,0.5352312326431274,0.6788535714149475
8,0.6766061782836914,0.6899018883705139,0.5445963740348816,0.6899175047874451
9,0.686927080154419,0.6938689351081848,0.5513820052146912,0.6970704793930054
10,0.6907666921615601,0.6979871392250061,0.5534309148788452,0.7035984396934509
11,0.6931831240653992,0.701645016670227,0.5589755773544312,0.7077423334121704
12,0.6950250864028931,0.7043158411979675,0.5602424144744873,0.7115821838378906
13,0.6966109871864319,0.7028967142105103,0.5591398477554321,0.7120351195335388
14,0.7022482752799988,0.7025917172431946,0.5672818422317505,0.7144870758056641
15,0.705256462097168,0.7006322145462036,0.5709718465805054,0.7172554135322571
16,0.7074438333511353,0.7037798166275024,0.5790982842445374,0.7166394591331482
17,0.7096505761146545,0.7075812816619873,0.5817439556121826,0.7184880971908569
18,0.7095927596092224,0.7060706615447998,0.5874864459037781,0.7191932201385498
19,0.7109320163726807,0.706433117389679,0.5853468179702759,0.717999279499054
20,0.7147404551506042,0.707523763179779,0.5861784219741821,0.7191188335418701
21,0.7136030197143555,0.7118865251541138,0.5878846049308777,0.7201293706893921
22,0.7129504680633545,0.709206759929657,0.5886836647987366,0.7209981679916382
23,0.7108838558197021,0.7099701166152954,0.5868855714797974,0.7185866236686707
24,0.7139014005661011,0.7087918519973755,0.5891650319099426,0.7177785038948059
25,0.7127671837806702,0.7074488401412964,0.58747798204422,0.7140694260597229
26,0.7124440670013428,0.7084658145904541,0.594755232334137,0.7160295844078064
27,0.7154229283332825,0.7082474231719971,0.5965509414672852,0.7174979448318481
28,0.7114379405975342,0.7071251273155212,0.6011835932731628,0.7156327962875366
29,0.7110145092010498,0.7049233913421631,0.6032403111457825,0.7103821039199829
30,0.7113531231880188,0.7035958766937256,0.6041327714920044,0.7086955904960632
31,0.7078201770782471,0.7017454504966736,0.6037899851799011,0.7094785571098328
32,0.7095461487770081,0.7024511098861694,0.6015962958335876,0.7078835964202881
33,0.7077885270118713,0.6991409063339233,0.5979482531547546,0.7071433663368225
34,0.7040125131607056,0.698141872882843,0.6009457111358643,0.703760027885437
35,0.7012537717819214,0.6970599889755249,0.5991654992103577,0.7054951786994934
36,0.7014736533164978,0.6985419392585754,0.5939894318580627,0.7045547962188721
37,0.6959742903709412,0.6957699060440063,0.5934756994247437,0.7005919218063354
38,0.6959465146064758,0.6946945190429688,0.5966832041740417,0.698102593421936
39,0.6939518451690674,0.6940947771072388,0.5977649688720703,0.6973999738693237
40,0.6886557340621948,0.6868394017219543,0.5969737768173218,0.6933505535125732


==> data/scan-ablation.csv <==
step,gamma=1,no-temporal,baseline,1x128
0,0.3634428083896637,0.3703169822692871,0.33446183800697327,0.3327751159667969
1,0.4501078426837921,0.40994253754615784,0.5399110913276672,0.38616910576820374
2,0.5195940732955933,0.43550577759742737,0.6082438230514526,0.44360578060150146
3,0.574086606502533,0.46333134174346924,0.6271499395370483,0.47629106044769287
4,0.6041297912597656,0.4821123480796814,0.6442049741744995,0.49537092447280884
5,0.6267205476760864,0.4990243911743164,0.6578874588012695,0.5154911279678345
6,0.6444815397262573,0.512222409248352,0.6648243069648743,0.5347357392311096
7,0.6547908782958984,0.5261816382408142,0.6718615293502808,0.5440199971199036
8,0.6654123663902283,0.5346220135688782,0.6786831617355347,0.5550432205200195
9,0.6756880879402161,0.540652871131897,0.6871814131736755,0.5606034398078918
10,0.6778863668441772,0.5489596724510193,0.6875686049461365,0.5630249381065369
11,0.6830287575721741,0.5524255037307739,0.6899063587188721,0.5714062452316284
12,0.688628613948822,0.5541749596595764,0.6922714114189148,0.5759096145629883
13,0.6872050166130066,0.5608996748924255,0.693444550037384,0.5805657505989075
14,0.684234619140625,0.5598917603492737,0.69700688123703,0.581026017665863
15,0.6860707998275757,0.5641817450523376,0.6996074914932251,0.5829336643218994
16,0.6892606019973755,0.5695441365242004,0.6950914263725281,0.5870250463485718
17,0.6868497729301453,0.5721845626831055,0.6982382535934448,0.5912905931472778
18,0.6865329146385193,0.572593629360199,0.7002044320106506,0.5963529348373413
19,0.6878929138183594,0.5761744976043701,0.699694812297821,0.5965268015861511
20,0.6868722438812256,0.579298198223114,0.7000235915184021,0.5969987511634827
21,0.6867912411689758,0.5873149633407593,0.7006847858428955,0.6032002568244934
22,0.6887344717979431,0.5902566313743591,0.7040237784385681,0.6038540005683899
23,0.6856125593185425,0.5906091332435608,0.709503173828125,0.6030566096305847
24,0.6850617527961731,0.5919171571731567,0.7111415863037109,0.6019785404205322
25,0.6883174180984497,0.5893314480781555,0.7100744843482971,0.6021460890769958
26,0.6874199509620667,0.5968278646469116,0.7082605361938477,0.6056948304176331
27,0.6852400302886963,0.5963470935821533,0.7036616206169128,0.6111966967582703
28,0.6867459416389465,0.5979611873626709,0.7013078927993774,0.6116802096366882
29,0.6865423917770386,0.5990983843803406,0.703383207321167,0.6090416312217712
30,0.6848456859588623,0.5983019471168518,0.7020734548568726,0.6072742342948914
31,0.68183434009552,0.5924474596977234,0.6997789144515991,0.6039232611656189
32,0.6816688776016235,0.5916054844856262,0.6983615756034851,0.6014260053634644
33,0.676841676235199,0.592984139919281,0.6961479783058167,0.6027327179908752
34,0.673998236656189,0.5902693867683411,0.7012252807617188,0.601973295211792
35,0.6699631810188293,0.5876468420028687,0.6982377171516418,0.6016481518745422
36,0.6667914986610413,0.5897485017776489,0.7003570199012756,0.6062489748001099
37,0.6606573462486267,0.5908744931221008,0.7005974054336548,0.6033416986465454
38,0.6608874201774597,0.5917506814002991,0.7000698447227478,0.6054796576499939
39,0.6562367081642151,0.5874680280685425,0.7010875344276428,0.6091908812522888
40,0.6516077518463135,0.5875381827354431,0.7002724409103394,0.6062561869621277


==> data/scan-st-comp.csv <==
time,tformer,scan
0,0.37717369198799133,0.40336865186691284
1,0.5289302468299866,0.5173444151878357
2,0.6097599864006042,0.5991882085800171
3,0.6472682952880859,0.6456146836280823
4,0.6688291430473328,0.6756809949874878
5,0.6878642439842224,0.6962772607803345
6,0.6992283463478088,0.7045337557792664
7,0.710219144821167,0.7098167538642883
8,0.7238951325416565,0.7174839377403259
9,0.7333106398582458,0.7213125824928284
10,0.7393306493759155,0.7233166098594666
11,0.7460915446281433,0.7263660430908203
12,0.7494200468063354,0.7309033870697021
13,0.7501049637794495,0.7303532361984253
14,0.7493686676025391,0.7289062738418579
15,0.7495831847190857,0.7266653776168823
16,0.7526158690452576,0.7247583866119385
17,0.7540123462677002,0.7246226668357849
18,0.7535119652748108,0.7243938446044922
19,0.7507518529891968,0.7243301272392273
20,0.7512528896331787,0.7213833332061768
21,0.7523919939994812,0.7254915237426758
22,0.7498003244400024,0.7275182604789734
23,0.7500102519989014,0.7279011607170105
24,0.7517485022544861,0.7306603789329529
25,0.7496877312660217,0.7292971014976501
26,0.7443276643753052,0.7294824123382568
27,0.7470924854278564,0.7286196351051331
28,0.7432358264923096,0.7288897037506104
29,0.7421709895133972,0.7273427844047546
30,0.7423263192176819,0.7259228229522705
31,0.7398956418037415,0.722231924533844
32,0.7381465435028076,0.7194789052009583
33,0.7355082631111145,0.7198016047477722
34,0.7354658246040344,0.7204806804656982
35,0.7337785959243774,0.7225173711776733
36,0.7304994463920593,0.7206849455833435
37,0.7241621613502502,0.7175799608230591
38,0.7267673015594482,0.7131103277206421
39,0.7229204177856445,0.7103077173233032
40,0.7190252542495728,0.7033398747444153



==> data/timeseries-perf.csv <==
time,lstm,tformer,scan,mamba
0,0.37547141313552856,0.3744969069957733,0.3635033965110779,0.38073763251304626
1,0.47930631041526794,0.5715581178665161,0.550332248210907,0.567309558391571
2,0.5543479323387146,0.6282846927642822,0.6204932332038879,0.5969299077987671
3,0.5981419086456299,0.6574686169624329,0.6512464284896851,0.6315411925315857
4,0.6260639429092407,0.6771154999732971,0.6685003042221069,0.6524515151977539
5,0.6461564302444458,0.692377507686615,0.6797072291374207,0.6726048588752747
6,0.6604116559028625,0.7074330449104309,0.6891596913337708,0.6861116290092468
7,0.6741200685501099,0.7226587533950806,0.6952877044677734,0.6994835138320923
8,0.6878358125686646,0.7309892773628235,0.7031272053718567,0.7120092511177063
9,0.6975451111793518,0.736652672290802,0.7097657322883606,0.719041109085083
10,0.7027767896652222,0.7450957894325256,0.7169424891471863,0.723947286605835
11,0.7080670595169067,0.7485891580581665,0.718357264995575,0.7315917611122131
12,0.7078892588615417,0.7534839510917664,0.7192052006721497,0.7346897721290588
13,0.7116114497184753,0.7548038363456726,0.7208759188652039,0.7374115586280823
14,0.7127703428268433,0.7538802027702332,0.7248016595840454,0.7399609684944153
15,0.7150062918663025,0.7575804591178894,0.7224191427230835,0.738797128200531
16,0.7158095836639404,0.7565500140190125,0.7223626375198364,0.7396880984306335
17,0.7149451971054077,0.7555886507034302,0.7224384546279907,0.7446064352989197
18,0.7188429236412048,0.7567878365516663,0.7243602275848389,0.7424196004867554
19,0.7210757732391357,0.755062460899353,0.7221183776855469,0.7400924563407898
20,0.719409704208374,0.7565266489982605,0.7221572399139404,0.7413643598556519
21,0.7212889194488525,0.7551800608634949,0.7253143191337585,0.7401269674301147
22,0.7248269319534302,0.7520015239715576,0.7245572209358215,0.7431346774101257
23,0.7240692377090454,0.7528800964355469,0.7230131030082703,0.7364370226860046
24,0.7262192368507385,0.750487744808197,0.7206519842147827,0.7380858659744263
25,0.7244742512702942,0.7501067519187927,0.7227305769920349,0.7360370755195618
26,0.7233313918113708,0.7462838292121887,0.7212406396865845,0.7400290966033936
27,0.7218130826950073,0.747553825378418,0.7248353362083435,0.7390962243080139
28,0.7225419878959656,0.7458131313323975,0.7260974049568176,0.7390618920326233
29,0.7220321297645569,0.744452178478241,0.7204426527023315,0.7375606298446655
30,0.7220834493637085,0.7409068942070007,0.7204283475875854,0.7358666658401489
31,0.7201048135757446,0.7364217638969421,0.7247780561447144,0.7308663129806519
32,0.7172618508338928,0.736476719379425,0.7252045273780823,0.7315055131912231
33,0.7175909876823425,0.7384849190711975,0.720564603805542,0.7311977744102478
34,0.7153279185295105,0.7379031777381897,0.7173094153404236,0.7306965589523315
35,0.7110294103622437,0.7354351878166199,0.7155951857566833,0.7251867651939392
36,0.7075384855270386,0.7342297434806824,0.7173272371292114,0.7276897430419922
37,0.7081423997879028,0.7339648008346558,0.7126381397247314,0.7260103225708008
38,0.709311842918396,0.7265952229499817,0.7155178189277649,0.720350444316864
39,0.705389678478241,0.72471022605896,0.7102278470993042,0.7126753926277161
40,0.7032633423805237,0.7164382934570312,0.7038557529449463,0.7027215361595154


==> data/val-gym-targets_AUC.csv <==
step,scan,tformer,mamba
0,0.01309006568044424,0.007327258586883545,0.015974488109350204
1,0.03183194249868393,0.009064202196896076,0.016533520072698593
2,0.04230404645204544,0.01350026112049818,0.019311171025037766
3,0.0525507889688015,0.01533999852836132,0.03278568759560585
4,0.06368722766637802,0.012842121534049511,0.03955412283539772
5,0.04884764552116394,0.01483007799834013,0.05395428091287613
6,0.059018827974796295,0.018001217395067215,0.06335290521383286
7,0.0752796158194542,0.022386059165000916,0.09056337177753448
8,0.07958891242742538,0.0190291665494442,0.10698699951171875
9,0.08763949573040009,0.022329427301883698,0.12815609574317932
10,0.08912218362092972,0.023149922490119934,0.14056716859340668
11,0.09028077125549316,0.02837134338915348,0.13214142620563507
12,0.10845762491226196,0.02686440199613571,0.13722968101501465
13,0.1186889186501503,0.027040814980864525,0.13996286690235138
14,0.10263112932443619,0.03438461944460869,0.14121228456497192
15,0.12268409878015518,0.029803212732076645,0.11938575655221939
16,0.13255710899829865,0.028501097112894058,0.1440068930387497
17,0.11310481280088425,0.03806314617395401,0.11721286922693253
18,0.11686570197343826,0.030375562608242035,0.1393030732870102
19,0.1050969734787941,0.027970392256975174,0.14209970831871033
20,0.1255878210067749,0.03219275921583176,0.14225095510482788
21,0.12145016342401505,0.029405994340777397,0.15403228998184204
22,0.12213971465826035,0.0344398096203804,0.1458146721124649
23,0.12489716708660126,0.034616127610206604,0.1408628523349762
24,0.13814851641654968,0.03368727117776871,0.14153483510017395
25,0.13687926530838013,0.03845008462667465,0.12275891751050949
26,0.12708808481693268,0.033924516290426254,0.168686181306839
27,0.12087386846542358,0.03468864783644676,0.153835266828537
28,0.09459209442138672,0.03847790136933327,0.12679573893547058
29,0.13945604860782623,0.03373965620994568,0.14894449710845947
30,0.11517700552940369,0.05472850054502487,0.14296898245811462
31,0.1271989792585373,0.045217663049697876,0.1661531925201416
32,0.14657062292099,0.04935021325945854,0.12638695538043976
33,0.1509200930595398,0.040241140872240067,0.15257461369037628
34,0.13674022257328033,,
35,0.14375421404838562,0.03597250208258629,0.14054226875305176
36,0.13286377489566803,0.0495365671813488,0.14148475229740143
37,0.11505837738513947,0.04585098847746849,0.15991923213005066
38,0.14067868888378143,0.037637289613485336,0.1819193810224533
39,0.1423993855714798,0.042031340301036835,0.13577112555503845
40,0.12690435349941254,0.04041099175810814,0.1553613394498825

